Implications of $\delta_{CP}=-90^\circ$ towards determining hierarchy and octant at T2K and T2K-II

The T2K experiment has provided the first hint for the best-fit value for the leptonic CP phase $\delta_{CP} \sim -90^\circ$ from neutrino data. This is now corroborated by the NO$\nu$A neutrino runs. We study the implications for neutrino mass hierarchy and octant of $\theta_{23}$ in the context of this data assuming that the true value of $\delta_{CP}$ in nature is $-90^\circ$. Based on simple arguments on degeneracies in the probabilities we show that a clear signal of $\delta_{CP}=-90^\circ$ coming from T2K neutrino (antineutrino) data is only possible if the true hierarchy is normal and the true octant is higher (lower). Thus if the T2K neutrino and antineutrino data are fitted separately and both give the true value of $\delta_{CP}=-90^\circ$, this will imply that nature has chosen the true hierarchy to be normal and $\theta_{23} \approx 45^\circ$. However we find that the combined fit of neutrino and antineutrino data will still point to true hierarchy as normal but the octant of $\theta_{23}$ will remain undetermined. We do our analysis for both, the current projected exposure ($7.8 \times 10^{21}$ pot) and planned extended exposure ($20 \times 10^{21}$ pot). We also present the CP discovery potential of T2K emphasizing on the role of antineutrinos. We find that one of the main contribution of the antineutrino data is to remove the degenerate solutions with the wrong octant. Thus the antineutrino run plays a more significant role for those hierarchy-octant combinations for which this degeneracy is present. If this degeneracy is absent, then only neutrino run gives a better result for fixed $\theta_{13}$. However if we marginalize over $\theta_{13}$ then, sensitivity corresponding to mixed run can be better than pure neutrino run.

==> reply.txt <==
1. In this paper, the true value of CP is held at -90^o. However, according to NOvA's neutrino data, (normal hierarchy, 90^o CP) and (inverted hierarchy, -90^o CP) are both possible for the upper octant. Could these two cases cause ambiguities at T2K and T2KII? 

Nova appearance data prefers -90^\circ for both hierarchies 
using the secondary selection method as given in 
https://arxiv.org/pdf/1601.05022v2.pdf. 
Since T2K hint is at -90^\circ and the global fit also gives the best-fit 
close to -90^\circ we have chosen the value -90^\circ in this analysis. 

 2. I would suggest the authors to include more discussion about the values of theta_23 in the paper. T2K and NOvA have very different theta_23 contours, and SK also have their own measurements of theta_23. It is not clear in the paper how and why the values of theta_23 are chosen in the significance study in this paper.

We have included this point in the paragraph before subsection 3.1. 

3. This paper will be more clear if authors use tables to summarize values and ranges of oscillation parameters for the sensitivity study. 

This is included before subsection 3.1. 

4. 4. In addition to the exposure, T2KII also proposes to improve the selection and systematics. This paper would be improved if authors can discuss the impact of the improved selection and systematic errors on the sensitivities of the T2KII 20*10^20POT sample.

5. Authors need to compare the result of the sensitivity study in this paper with sensitivities in T2KII's proposal, and then clarify the difference or similarity.

We have included a discussion on the above two points in footnote (b). 

In addition we have changed the title to include T2K-II in this and added the funding information of one of the authors. 

We hope that with the above changes the manuscript will be accepted
for publication. 

